Partially abelian representations of knot groups

A knot complement admits a pseudo-hyperbolic structure by solving Thurston's gluing equations for an octahedral decomposition. It is known that a solution to these equations can be described in terms of region variables, also called $w$-variables. In this paper, we consider the case when pinched octahedra appear as a boundary parabolic solution in the decomposition. A $w$-solution with pinched octahedra induces a solution for a new knot obtained by changing the crossing or inserting a tangle at the pinched place. We discuss this phenomenon with corresponding holonomy representations and give some examples including ones obtained from connected sum.

==> crossings.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'crossings.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{227.91016586bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2972879)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{crossings.pdf}}%
    \put(0.00465436,0.02692681){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.66628635\unitlength}\raggedright (a) \textrm{Positive crossing}\end{minipage}}}%
    \put(0.58419646,0.02692681){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.66628635\unitlength}\raggedright (b) \textrm{Negative crossing}\end{minipage}}}%
    \put(0.1012573,0.18845021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26175535\unitlength}\raggedright $w_a$\end{minipage}}}%
    \put(0.19391504,0.09768564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26175535\unitlength}\raggedright $w_b$\end{minipage}}}%
    \put(0.27983044,0.18682374){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26175535\unitlength}\raggedright $w_c$\end{minipage}}}%
    \put(0.18762751,0.27513541){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26175535\unitlength}\raggedright $w_d$\end{minipage}}}%
    \put(0.67937298,0.19014996){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26175535\unitlength}\raggedright $w_a$\end{minipage}}}%
    \put(0.77203072,0.09938525){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26175535\unitlength}\raggedright $w_b$\end{minipage}}}%
    \put(0.85794608,0.18852346){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26175535\unitlength}\raggedright $w_c$\end{minipage}}}%
    \put(0.76608315,0.27853482){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26175535\unitlength}\raggedright $w_d$\end{minipage}}}%
    \put(0.36536759,0.15247857){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%

